Spatiotemporal characterization of emergent behavior of self-propelled oil droplet

To further understand the complex behavior of swimming microorganisms, the spontaneous motion of nonliving matter provides essential insights. While substantial research has focused on quantitatively analyzing complex behavioral patterns, characterizing these dynamics aiming for inclusive comparison to the behavior of living systems remains challenging. In this study, we experimentally and numerically investigated the 'life-like' behavior of an oil droplet in an aqueous surfactant solution by identifying behavioral modes of spontaneous motion patterns in response to varying physical parameters, such as volume and oil concentration. Leveraging data-driven nonparametric dynamical systems analysis, we discovered the low dimensionality and nonlinearity of the underlying dynamical system governing oil droplet motion. Notably, our simulations demonstrate that the two-dimensional Langevin equations effectively reproduce the overall behavior experimentally observed while retaining the rational correspondence with physical parameter interpretations. These findings not only elucidate the fundamental dynamics governing the spontaneous motion of oil droplet systems but also suggest potential pathways for developing more descriptive models that bridge the gap between nonliving and living behaviors.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-softmatter.tex (the template with example text)

 - rsc-articletemplate-softmatter.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-softmatter.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


